Detailed, accurate, human shape estimation from clothed 3D scan sequences

We address the problem of estimating human pose and body shape from 3D scans over time. Reliable estimation of 3D body shape is necessary for many applications including virtual try-on, health monitoring, and avatar creation for virtual reality. Scanning bodies in minimal clothing, however, presents a practical barrier to these applications. We address this problem by estimating body shape under clothing from a sequence of 3D scans. Previous methods that have exploited body models produce smooth shapes lacking personalized details. We contribute a new approach to recover a personalized shape of the person. The estimated shape deviates from a parametric model to fit the 3D scans. We demonstrate the method using high quality 4D data as well as sequences of visual hulls extracted from multi-view images. We also make available BUFF, a new 4D dataset that enables quantitative evaluation (http://buff.is.tue.mpg.de). Our method outperforms the state of the art in both pose estimation and shape estimation, qualitatively and quantitatively.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> images/inria_database/qualitative/to_render.txt <==
These are pairs of scan / result

scan in red 

(geist)midnight:evaluation sergi$ python view_our_results_inriadatabase.py -i 3 -s2 -f 10
/ps/body/projects/NakedShape/InriaDatabase/landmarks/s4_multi_spin/anim/model-01391.ply
/ps/body/projects/NakedShape/InriaDatabase/Results/single_with_supermesh/s4_layered_spin/model-01391.1_est.ply

(geist)midnight:evaluation sergi$ python view_our_results_inriadatabase.py -i 3 -s2 -f 30
/ps/body/projects/NakedShape/InriaDatabase/landmarks/s4_multi_spin/anim/model-01411.ply
/ps/body/projects/NakedShape/InriaDatabase/Results/single_with_supermesh/s4_layered_spin/model-01411.1_est.ply

(geist)midnight:evaluation sergi$ python view_our_results_inriadatabase.py -i 2 -s1 -f 20
/ps/body/projects/NakedShape/InriaDatabase/landmarks/s3_multi_knee/anim/model-00875.ply
/ps/body/projects/NakedShape/InriaDatabase/Results/single_with_supermesh/s3_layered_knee/model-00875.1_est.ply

(geist)midnight:evaluation sergi$ python view_our_results_inriadatabase.py -i 5 -s5 -f 10
/ps/body/projects/NakedShape/InriaDatabase/landmarks/s6_wide_spin/anim/model-01124.ply
/ps/body/projects/NakedShape/InriaDatabase/Results/single_with_supermesh/s6_wide_spin/model-01124.1_est.ply

(geist)midnight:evaluation sergi$ python view_our_results_inriadatabase.py -i 5 -s4 -f 20
/ps/body/projects/NakedShape/InriaDatabase/landmarks/s6_wide_knee/anim/model-00917.ply
/ps/body/projects/NakedShape/InriaDatabase/Results/single_with_supermesh/s6_wide_knee/model-00917.1_est.ply

(geist)midnight:evaluation sergi$ python view_our_results_inriadatabase.py -i 0 -s3 -f 40
/ps/body/projects/NakedShape/InriaDatabase/landmarks/s1_multi_walk/anim/model-00340.ply
/ps/body/projects/NakedShape/InriaDatabase/Results/single_with_supermesh/s1_layered_walk/model-00340.1_est.ply

